Can Transformers Reason in Fragments of Natural Language?

State-of-the-art deep-learning-based approaches to Natural Language Processing (NLP) are credited with various capabilities that involve reasoning with natural language texts. In this paper we carry out a large-scale empirical study investigating the detection of formally valid inferences in controlled fragments of natural language for which the satisfiability problem becomes increasingly complex. We find that, while transformer-based language models perform surprisingly well in these scenarios, a deeper analysis re-veals that they appear to overfit to superficial patterns in the data rather than acquiring the logical principles governing the reasoning in these fragments.

==> results.txt <==
TABLE 1:
ELECTRA:
    S   R   SR  SRN R+
1   82  96  95  91  82     
2   72  92  94  93  77
3   70  89  -   -   76

ROBERTA:
    S   R   SR  SRN R+
1   86  95  96  91  79     
2   62  92  95  94  76
3   61  90  -   -   75

XLNET:
    S   R   SR  SRN R+
1   61  89  92  60  62     
2   60  83  93  60  63
3   59  80  -   -   64


AVERAGE:
    S   R   SR  SRN R+
1   76  93  94  80  74     
2   64  89  94  82  72
3   63  86  -   -   71

TABLE 2:
ELECTRA:
    S   R   SR  SRN R+
1   72  92  91  86  71
2   99  100 100 100 98        
3   92  77  79  48  66
-
1   74  92  89  51  65
2   57  64  30  59  64
3   100 95  99  96  79

ROBERTA:
    S   R   SR  SRN R+
1   78  92  92  87  72
2   99  99  99  99  97
3   71  68  64  37  56
-
1   60  90  86  48  53
2   64  63  28  67  72
3   100 94  98  99  75

XLNET:
    S   R   SR  SRN R+
1   33  77  87  53  31
2   95  99  99  70  98
3   91  78  68  41  90
-
1  37   85  84  50  38
2  84   55  32  57  81
3  100  93  99  92  67

Average:
    S   R   SR  SRN R+
1   61  87  90  53  58
2   98  99  99  70  98
3   84  74  70  42  70
-
1  57   89  86  50  52
2  68   61  33  61  72
3  100  94  99  96  73


TABLE 3:
ELECTRA:
1 70
2 58
3 51
4 61
5 ~
6 100
7 ~
8 48
9 ~

ROBERTA:
1 68
2 58
3 57
4 58
5 96
6 100
7 54
8 48
9 88

XLNET:
1 56 V
2 56 V
3 52 V
4 55 V
5 ~
6 100 V
7 ~
8 48 V
9 ~

AVERAGE:
1 65 V
2 57 V
3 53 V
4 58 V
5 ~
6 100 V
7 ~
8 48 V
9 ~
